ACCESS: A featureless optical transmission spectrum for WASP-19b from Magellan/IMACS

The short period ($0.94$-day) transiting exoplanet WASP-19b is an exceptional target for transmission spectroscopy studies, due to its relatively large atmospheric scale-height ($\sim 500$ km) and equilibrium temperature ($\sim 2100$ K). Here we report on six precise spectroscopic Magellan/IMACS observations, five of which target the full optical window from $0.45-0.9\mu$m and one targeting the $0.4-0.55\mu$m blue-optical range. Five of these datasets are consistent with a transmission spectrum without any significant spectral features, while one shows a significant slope as a function of wavelength, which we interpret as arising from photospheric heterogeneities in the star. Coupled with HST/WFC3 infrared observations, our optical/near-infrared measurements point to the presence of high altitude clouds in WASP-19b's atmosphere in agreement with previous studies. Using a semi-analytical retrieval approach, considering both planetary and stellar spectral features, we find a water abundance consistent with solar for WASP-19b and strong evidence for sub-solar abundances for optical absorbers such as TiO and Na; no strong optical slope is detected, which suggests that if hazes are present, they are much weaker than previously suggested. In addition, two spot-crossing events are observed in our datasets and analyzed, including one of the first unambiguously detected bright spot-crossing events on an exoplanet host star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
